System and Software architecting harmonization practices in ultra-large-scale Systems of Systems

Context: The challenges posed by the architecting of System of Systems (SoS) has motivated a significant number of research efforts in the area. However, literature is lacking when it comes to the interplay between the disciplines involved in the architecting process, a key factor in addressing these challenges.Objective: This paper aims to contribute to this line of research by confirming and extending previously characterized architecting harmonization practices from Systems and Software Engineering, adopted in an ultra-large-scale SoS. Method: We conducted a confirmatory case study on the Square-Kilometre Array (SKA) project to evaluate and extend the findings of our exploratory case on the LOFAR/LOFAR2.0 radio-telescope projects. In doing so, a pre-study was conducted to map the findings of the previous study with respect to the SKA context. A survey was then designed, through which the views of 46 SKA engineers were collected and analyzed. Results: The study confirmed in various degrees the four practices identified in the exploratory case, and provided further insights about them, namely: (1) the friction between disciplines caused by long-term system requirements, and how they can be ameliorated through intermediate, short-term requirements; (2) the way design choices with a cross-cutting impact on multiple agile teams have an indirect impact on the system architecture; (3) how these design choices are often caused by the criteria that guided early system decomposition; (4) the seemingly recurrent issue with the lack of details about the dynamic elements of the interfaces; and (5) the use of machine-readable interface specifications for aligning hardware/software development processes.

==> notes.txt <==

%Eleven international Consortia, whose members span 17 timezones,2A are designing each of the subsystems. However, the SKA Organisation (SKAO) is the design
%authority, with Integrated Engineering Teams (IETs) per Element with Systems Engineering, Project Management, Operations, and Science considerations always represented. The External IETs include the counterparts from Consortia, and we have
%Telescope Teams which can spawn Resolution Teams when issues need to be discussed
%and resolved across the whole project. SKAO retains ownership of the L1 requirements,
%System Architecture, System Baseline Design, and Functional Analysis, and after CDR

%The Square Kilometre Array Phase 1 (SKA1) project [1] is
%approaching a system-level Critical Design Review (CDR) in
%early December 2019. The design phase has been conducted after partitioning the SKA system on different subsystems or elements, and different consortia have developed a design for different subsystems of the telescope. Most elements have now passed their element-level CDR, increasing the confidence in the overall maturity of the design, but the process also highlighted some system-level issues [2]. A bridging phase has now been initiated, covering the period between element-level CDRs and the start of the construction phase. In this phase those issues are being tackled by adopting a system level approach, as the pre-construction consortia dissolved after their CDR.

%CDR phase, revealed system-level perspective
%As indicated, the element-level design reviews highlighted
%several system-level issues, with emphasis on the lack of a
%single system-level perspective. Some inconsistencies have
%been identified in the interfaces between subsystems, there
%are some interfaces with not clearly demarcated responsibilities, and there are inconsistencies due to conflicting assumptions between the parties of an interface.




==> rsetting.txt <==

a new generation radiotelescope - metre to centimeter wavelenghts

1 million sqm


The design of the EUR650M first phase of the SKA (SKA1) is now defined, consisting of two complementary world-class instruments - one in Australia and one in South Africa - both expecting to deliver exciting and transformational science.

Presently in its design phase, the international project, currently consisting of 11 nations, has been engaged over the last 20 months in a rigorous and extremely challenging science-driven, engineering process with teams from around the world working to refine the design of SKA1. LOFAR experience, the Low Frequency Aperture Array (LFAA) consortium, building on the LOFAR experience
 
 
  The completed telescope will span two continents – with the project being jointly located in South Africa,
 where hundreds of dishes will be built, and in Australia, where 100,000 dipole antennas will be situated.
 Through the technique of interferometry, the signals from these antennas can be combined so that the
 array behaves like a single dish that is 150 km in diameter.
 
 
 
LOFAR (Low Frequency Array) is one of the largest radio telescopes on earth, designed and built by ASTRON, a world-leading scientific institute dedicated to the development and scientific exploitation of radio telescopes. Unlike the conventional high-frequency radiotelescopes that work with single dishes,  a low-frequency radiotelescope requires a massive amount of omnidirectional antennas distributed in a very large area ---across several countries, in the case of LOFAR--- to attain usable resolutions. Consequently, LOFAR~\cite{Haarlem:2013} consist of multiple, geographically distributed stations, which in turn, operate massive antenna arrays, whose readings are digitized, filtered and transported at a central location to be processed according to the requirements of a number of scientific data products. 
According to the categories of SoS identified by Maier~\cite{maier1998architecting}, LOFAR can be described as a \textit{directed SoS}, as despite the operational and managerial independence of its constituents (they can operate in local mode), they are directed towards achieving a centrally managed purpose (e.g., large-sky surveys). 




The SKA project, during its early phases, defined and allocated a series of System Requirements (known as L1 requirements) and Element (or sub-system) requirements (known as L2 requirements) up-front. However, at present, part of the software-intensive elements of the SKA are being developed as a Software Solution Intent, following the Scaled Agile Framework (SAFe), which encourages leaving room for an emerging understanding of specific requirements, based on intent.

 A large-scale project like the SKA requires deriving requirements at different levels, e.g., from scientific (L0) requirements into system (L1) requirements, and then into subsystem (L2) requirements, the latter being more directly applicable to software components, and so on. 

According to your experience in the SKA project, to what extent the domain-specific knowledge gap between the people involved at each level (e.g., scientists at L0, system engineers at L1, system/software engineers at L2, and software/hardware engineers at L3) has had a negative impact when it comes to deriving low-level requirements from higher-level ones?


(Solution intent definition document) Non-functional requirements (NFR) on the SKA are meant to constrain the design decisions within subsystems to ensure system-level qualities. According to your experience, to what extent the room for making design choices, while working at Feature and Story levels, is actually being demarcated by NFRs?

(SAFe) In the early stages of the SKA project, the system was partitioned into a number of constituents whose design was later done by several consortia. However, the SAFe process followed by the SKA for its Software Solution Intent prescribes a balance between intentional architecture and emergent design.  


In a SAFe process like the one now followed by the SKA, the role of System Architect operates in the context of the Agile Release Train (ART), working with the Agile teams providing technical enablement concerning subsystems and related capability areas. The Solution Architect, on the other hand, is responsible for defining and communicating a shared technical and architectural vision across multiple ARTs.

(hierarchical architecting) According to your experience, to what extent are these roles contributing to prevent or to address the negative impact of the design decisions within the Agile teams or within the subsystems on the overall system qualities?

(hybrid)  In the early stages of the SKA project, the system was partitioned into sub-systems in order to delegate its design to several consortia. The interfaces between these constituents were defined in a number of Interface Control Documents (ICD) that were later refined by a series of design reviews. According to your experience, to what extent did these interfaces capture the mutual expectations of the parties involved?



